Polarized transport in a Thomson slab: Stokes recursion, asymptotic eigenmodes, and Comptonization applications

We develop a scattering-order-resolved Stokes-vector recursion for axisymmetric polarized transport in a finite plane-parallel Thomson slab. The post-scattering radiation field closes exactly within two depth-dependent coefficients, yielding escape probabilities, angular distributions and linear polarization while conserving photon number. At high scattering orders, the principal eigenmode of the weighted self-adjoint transport operator controls the escape statistics, and the normalized angular distribution and polarization become independent of the seed source. The subdominant spectrum quantifies convergence, with the characteristic scattering order scaling as the square of the optical depth in thick slabs. We derive logarithmic corrections to the thin-slab complete-polarization limit away from the slab normal, together with a finite-optical-depth Galerkin approximation. In optically thick slabs, matching bulk diffusion to a polarized Milne surface layer yields finite-thickness corrections to the Chandrasekhar solution. We provide compact formulae for the principal and leading subdominant eigenvalues and the asymptotic angular and polarization distributions across both regimes. Combining the recursion with an angle-averaged thermal-Compton redistribution kernel gives approximate energy-resolved Stokes spectra. Comparisons with full polarized Compton calculations show that this separable reconstruction is most reliable for cool, optically thick media. Applied to the non-dipping observations of neutron-star low-mass X-ray binary system 4U 1624-49, the model provides acceptable joint fits to the broadband intensity and IXPE Stokes spectra, showing that an extended corona overlying the accretion disc can account for the observed X-ray polarization.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
